A detailed study of giant pulses from PSR B1937+21 using the Large European Array for Pulsars

We have studied 4265 giant pulses (GPs) from the millisecond pulsar B1937+21; the largest-ever sample gathered for this pulsar, in observations made with the Large European Array for Pulsars. The pulse energy distribution of GPs associated with the interpulse are well-described by a power law, with index $\alpha = -3.99 \pm 0.04$, while those associated with the main pulse are best-described by a broken power law, with the break occurring at $\sim7$ Jy $\mu$s, with power law indices $\alpha_{\text{low}} = -3.48 \pm 0.04$ and $\alpha_{\text{high}} = -2.10 \pm 0.09$. The modulation indices of the GP emission are measured, which are found to vary by $\sim0.5$ at pulse phases close to the centre of the GP phase distributions. We find the frequency-resolved structure of GPs to vary significantly, and in a manner that cannot be attributed to the interstellar medium influence on the observed pulses. We examine the distribution of polarisation fractions of the GPs and find no correlation between GP emission phase and fractional polarisation. We use the GPs to time PSR B1937+21 and although the achievable time of arrival precision of the GPs is approximately a factor of two greater than that of the average pulse profile, there is a negligible difference in the precision of the overall timing solution when using the GPs.

==> mnras/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> mnras/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
